Spectroscopic reverberation mapping of Quasar PKS 0736+017: Broad-Line Region and Black-hole Mass

To understand the mass distribution and co-evolution of supermassive black holes with their host galaxy, it is crucial to measure the black hole mass of AGN. Reverberation mapping is a unique tool to estimate the black hole masses in AGN. We performed spectroscopic reverberation study using long-term monitoring data with more than 100 spectra of a radio-loud quasar PKS 0736+017 to estimate the size of the broad line region (BLR) and black hole mass. The optical spectrum shows strong H$\mathrm{\beta}$ and H$\mathrm{\gamma}$ emission lines. We generated the light curves of 5100{\AA} continuum flux ($f_{5100}$), H$\beta$, and H$\gamma$. All the light curves are found to be strongly variable with fractional variability of 69$\%$, 21$\%$, 30$\%$ for V-band, H$\beta$, and H$\gamma$ light curves, respectively. Along with the thermal contribution, non-thermal emission contributes to the estimated continuum luminosity at 5100\AA. Using different methods, e.g., CCF, {\small JAVELIN}, von-neumann, we estimated the size of the BLR, which is found to be 66.4$^{+6.0}_{-4.2}$ light days in the rest frame. The BLR size combined with the line width of H$\beta$ provides a black hole mass of 7.32$^{+0.89}_{-0.91} \times 10^{7}M_{\odot}$. The source closely follows the BLR size-luminosity relation of AGN.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
